Testing the relativistic Doppler boost hypothesis for the binary candidate quasar PG1302-102 with multi-band Swift data

The bright quasar PG1302-102 has been identified as a candidate supermassive black hole binary from its near-sinusoidal optical variability. While the significance of its optical periodicity has been debated due to the stochastic variability of quasars, its multi-wavelength variability in the ultraviolet (UV) and optical bands is consistent with relativistic Doppler boost caused by the orbital motion in a binary. However, this conclusion was based previously on sparse UV data which were not taken simultaneously with the optical data. Here we report simultaneous follow-up observations of PG1302-102 with the Ultraviolet Optical Telescope on the Neil Gehrels Swift Observatory in six optical + UV bands. The additional nine Swift observations produce light curves roughly consistent with the trend under the Doppler boost hypothesis, which predicts that UV variability should track the optical, but with a ~2.2 times higher amplitude. We perform a statistical analysis to quantitatively test this hypothesis. We find that the data are consistent with the Doppler boost hypothesis when we compare the the amplitudes in optical B-band and UV light curves. However, the ratio of UV to V-band variability is larger than expected and is consistent with the Doppler model, only if either the UV/optical spectral slopes vary, the stochastic variability makes a large contribution in the UV, or the sparse new optical data underestimate the true optical variability. We have evidence for the latter from comparison with the optical light curve from ASAS-SN. Additionally, the simultaneous analysis of all four bands strongly disfavors the Doppler boost model whenever Swift V-band is involved. Additional, simultaneous optical + UV observations tracing out another cycle of the 5.2-year proposed periodicity should lead to a definitive conclusion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
